Linear Time Complexity Conformers with SummaryMixing for Streaming Speech Recognition

Automatic speech recognition (ASR) with an encoder equipped with self-attention, whether streaming or non-streaming, takes quadratic time in the length of the speech utterance. This slows down training and decoding, increase their cost, and limit the deployment of the ASR in constrained devices. SummaryMixing is a promising linear-time complexity alternative to self-attention for non-streaming speech recognition that, for the first time, preserves or outperforms the accuracy of self-attention models. Unfortunately, the original definition of SummaryMixing is not suited to streaming speech recognition. Hence, this work extends SummaryMixing to a Conformer Transducer that works in both a streaming and an offline mode. It shows that this new linear-time complexity speech encoder outperforms self-attention in both scenarios while requiring less compute and memory during training and decoding.

==> figs/length_rtf/rtf-mhsa-cpu.csv <==
5,0.023
10,0.022
20,0.022
30,0.025
60,0.035
120,0.048

==> figs/length_rtf/rtf-mhsa-gpu.csv <==
5,0.00098
10,0.00053
20,0.00054
30,0.00059
60,0.00067
120,0.00081

==> figs/length_rtf/rtf-summarymixing-cpu.csv <==
5,0.018
10,0.016
20,0.017
30,0.018
60,0.018
120,0.018


==> figs/length_rtf/rtf-summarymixing-gpu.csv <==
5,0.00083
10,0.00042
20,0.00036
30,0.00036
60,0.00036
120,0.00036


==> figs/length_vram/vram-mhsa.csv <==
5,0.5
10,0.51
20,0.6
30,0.74
60,1.4
120,1.91


==> figs/length_vram/vram-summarymixing.csv <==
5,0.47
10,0.48
20,0.49
30,0.5
60,0.77
120,0.88


==> figs/length_wer/mhsa_wer_duration.csv <==
3.2,13.452944269190326
4.648,11.585365853658537
5.944,12.938931297709924
7.144,12.702871410736579
8.304,12.683723462166578
9.728,12.367240972386123
11.64,13.81260096930533
13.968,13.115603939865213
18.344,13.586800573888091
39.752,13.849715849294885


==> figs/length_wer/summarymixing_wer_duration.csv <==
3.2,13.030143708377148
4.648,10.670731707317072
5.944,12.442748091603054
7.144,12.734082397003746
8.304,11.404463799673382
9.728,12.65046023129573
11.64,12.924071082390952
13.968,13.202004492828753
18.344,13.256814921090388
39.752,13.63923384550621

